Galactic Parameters from Masers with Trigonometric Parallaxes

Spatial velocities of all currently known 28 masers having trigonometric parallaxes, proper motion and line-of-site velocities are reanalyzed using Bottlinger's equations. These masers are associated with 25 active star-forming regions and are located in the range of galactocentric distances 3<R<14 kpc. To determine the Galactic rotation parameters, we used the first three Taylor expansion terms of angular rotation velocity {\Omega} at the galactocentric distance of the Sun R0=8 kpc. We obtained the following solutions: {\Omega}o=-31.0 +/- 1.2 km/s/kpc, {\Omega}o'=4.46 +/- 0.21 km/s/kpc^2, {\Omega}o"=-0.876 +/- 0.067 km/s/kpc^3, Oort constants: A=17.8 +/- 0.8 km/s/kpc, B=-13.2 +/- 1.5 km/s/kpc and circular velocity of the Solar neighborhood rotation Vo=248 +/- 14 km/s. Fourier analysis of galactocentric radial velocities of masers VR allowed us to estimate the wavelength {\lambda}=2.0 +/- 0.2 kpc and peak velocity f_R=6.5 +/- 2 km/s of periodic perturbations from the density wave and velocity of the perturbations 4 +/- 1 km/s near the location of the Sun. Phase of the Sun in the density wave is estimated as {\chi}o ~ -130^o +/- 10^o. Taking into account perturbations evoked by spiral density wave we obtained the following non-perturbed components of the peculiar Solar velocity with respect to the local standard of rest (LSR) (Uo,Vo,Wo)LSR=(5.5,11,8.5) +/- (2.2,1.7,1.2) km/s.

==> astro/AUTHOR.TXT <==
Vadim Bobylev and Anisa Bajkova


==> astro/REF.TXT <==
MNRAS, 2010, accepted


==> astro/TITLE.TXT <==
Galactic Parameters from Masers with Trigonometric Parallaxes
